A Traversable Fixed Size Small Object Allocator in C++

At the allocation and deallocation of small objects with fixed size, the standard allocator of the runtime system has commonly a worse time performance compared to allocators adapted for a special application field. We propose a memory allocator, originally developed for mesh primitives but also usable for any other small equally sized objects. For a large amount of objects it leads to better results than allocating data with the C ++new instruction and behaves nowhere worse. The proposed synchronization approach for this allocator behaves lock-free in practical scenarios without using machine instructions, such as compare-and-swap. A traversal structure is integrated requiring less memory than using containers such as STL-vectors or lists, but with comparable time performance.

==> results/AllocationBoostPoolMutex.txt <==
1	4.03
2	5.68
4	7.06
8	7.54
16	7.43

==> results/AllocationSmallObjectAllocatorMutex.txt <==
1 4.27
2 9.28
4 9.6
8 9.48
16 9.62


==> results/AllocationThreadSafeNew.txt <==
4000		0
8000		0
16000		0
32000		0
64000		0
128000		0

==> results/AllocationThreadSafeSmallObjectAllocator.txt <==
1 4.57
2 4.96
4 4.36
8 4.49
16 4.49


==> results/AllocationVaryBinSizeBoostPool.txt <==
4000 1.77
8000 1.77
16000 1.77
32000 1.77
64000 1.77
128000 1.77

==> results/AllocationVaryBinSizeBoostPoolList.txt <==
4000 8.34
8000  8.34		
16000 8.34		
32000 8.34		
64000 8.34		
128000 8.34	

==> results/AllocationVaryBinSizeBoostPoolVector.txt <==
4000 3.18
8000  3.18		
16000 3.18		
32000 3.18		
64000 3.18		
128000 3.18

==> results/AllocationVaryBinSizeNew.txt <==
4000		6.20
8000		6.20
16000		6.20
32000		6.20
64000		6.20
128000		6.20

==> results/AllocationVaryBinSizeSmallObjectAllocator.txt <==
4000		6.12
8000		3.27
16000		2.59
32000		2.42
64000		2.23
128000		2.23


==> results/AllocatorParallelIteratros.txt <==
1		1.0
2		1.945
4		3.8
8		3.8


==> results/IterationParallelCacheMisses.txt <==
1	9600
2	6800
4	8200
8	7200


==> results/IterationParallelCacheMissesRatio.txt <==
1	1
2	0.72
4	0.85
8	0.75
